First-year Sloan Digital Sky Survey-II (SDSS-II) supernova results: consistency and constraints with other intermediate-redshift datasets

We present an analysis of the luminosity distances of Type Ia Supernovae from the Sloan Digital Sky Survey-II (SDSS-II) Supernova Survey in conjunction with other intermediate redshift (z<0.4) cosmological measurements including redshift-space distortions from the Two-degree Field Galaxy Redshift Survey (2dFGRS), the Integrated Sachs-Wolfe (ISW) effect seen by the SDSS, and the latest Baryon Acoustic Oscillation (BAO) distance scale from both the SDSS and 2dFGRS. We have analysed the SDSS-II SN data alone using a variety of "model-independent" methods and find evidence for an accelerating universe at >97% level from this single dataset. We find good agreement between the supernova and BAO distance measurements, both consistent with a Lambda-dominated CDM cosmology, as demonstrated through an analysis of the distance duality relationship between the luminosity (d_L) and angular diameter (d_A) distance measures. We then use these data to estimate w within this restricted redshift range (z<0.4). Our most stringent result comes from the combination of all our intermediate-redshift data (SDSS-II SNe, BAO, ISW and redshift-space distortions), giving w = -0.81 +0.16 -0.18(stat) +/- 0.15(sys) and Omega_M=0.22 +0.09 -0.08 assuming a flat universe. This value of w, and associated errors, only change slightly if curvature is allowed to vary, consistent with constraints from the Cosmic Microwave Background. We also consider more limited combinations of the geometrical (SN, BAO) and dynamical (ISW, redshift-space distortions) probes.

==> abstract.txt <==
We present an analysis of the luminosity distances of Type Ia Supernovae from   
the Sloan Digital Sky Survey-II (SDSS-II) Supernova Survey in conjunction with  
other intermediate redshift (z<0.4) cosmological measurements including         
redshift-space distortions from the Two-degree Field Galaxy Redshift Survey     
(2dFGRS), the Integrated Sachs-Wolfe (ISW) effect seen by the SDSS, and the     
latest Baryon Acoustic Oscillation (BAO) distance scale from both the SDSS and  
2dFGRS. We have analysed the SDSS-II SN data alone using a variety of           
"model-independent" methods and find evidence for an accelerating universe      
at >97% level from this single dataset. We find good agreement between the      
supernova and BAO distance measurements, both consistent with a                 
Lambda-dominated CDM cosmology, as demonstrated through an analysis of the       
distance duality relationship between the luminosity (d_L) and angular diameter 
(d_A) distance measures. We then use these data to estimate w within this       
restricted redshift range (z<0.4). Our most stringent result comes from the 
combination of all our intermediate-redshift data (SDSS-II SNe, BAO, ISW and 
redshift-space distortions), giving w = -0.81 +0.16 -0.18(stat) +/- 0.15(sys) 
and Omega_M=0.22 +0.09 -0.08 assuming a flat universe. This value of w, and 
associated errors, only change slightly if curvature is allowed to vary, 
consistent with constraints from the Cosmic Microwave Background. We also 
consider more limited combinations of the geometrical (SN, BAO) and dynamical 
(ISW, redshift-space distortions) probes.


==> authors.txt <==
H. Lampeitl (ICG Portsmouth), R. C. Nichol, H.-J. Seo, T. Giannantonio,
C. Shapiro, B. Bassett, W. J. Percival, T. M. Davis, B. Dilday, J. Frieman,
P. Garnavich, M. Sako, M. Smith, J. Sollerman, A. C. Becker, D. Cinabro,
A. V. Filippenko, R. J. Foley, C. J. Hogan, J. A. Holtzman, S. W. Jha,
K. Konishi, J. Marriner, M. W. Richmond, A. G. Riess, D. P. Schneider, 
M. Stritzinger, K. J. van der Heyden, J. T. VanderPlas, J. C. Wheeler, 
C. Zheng

